Man-in-the-OBD: A modular, protocol agnostic firewall for automotive dongles to enhance privacy and security

Third-party dongles for cars, e.g. from insurance companies, can extract sensitive data and even send commands to the car via the standardized OBD-II interface. Due to the lack of message authentication mechanisms, this leads to major security vulnerabilities for example regarding the connection with malicious devices. Therefore, we apply a modular, protocol-independent firewall approach by placing a man-in-the-middle between the third-party dongle and the car's OBD-II interface. With this privileged network position, we demonstrate how the data flow accessible through the OBD-II interface can be modified or restricted. We can modify the messages contents or delay the arrival of messages by using our fine-granular configurable rewriting rules, specifically designed to work protocol agnostic. We have implemented our modular approach for a configurable firewall at the OBD-II interface and successfully tested it against third-party dongles available on the market. Thus, our approach enables a security layer to enhance automotive privacy and security of dongle users, which is of high relevance due to missing message authentications on the level of the electronic control units.

==> history.txt <==
Version history for the LLNCS LaTeX2e class

 date     filename      version   action/reason/acknowledgements
----------------------------------------------------------------------------
 29.5.96  letter.txt      beta    naming problems (subject index file)
                                  thanks to Dr. Martin Held, Salzburg, AT

          subjindx.ind            renamed to subjidx.ind as required
                                  by llncs.dem

          history.txt             introducing this file

 30.5.96  llncs.cls               incompatibility with new article.cls of
                                  1995/12/20 v1.3q Standard LaTeX document class,
                                  \if@openbib is no longer defined,
                                  reported by Ralf Heckmann and Graham Gough
                                  solution by David Carlisle

 10.6.96  llncs.cls               problems with fragile commands in \author field
                                  reported by Michael Gschwind, TU Wien

 25.7.96  llncs.cls               revision a corrects:
                                  wrong size of text area, floats not \small,
                                  some LaTeX generated texts
                                  reported by Michael Sperber, Uni Tuebingen

 16.4.97  all files        2.1    leaving beta state,
                                  raising version counter to 2.1

  8.6.97  llncs.cls        2.1a   revision a corrects:
                                  unbreakable citation lists, reported by
                                  Sergio Antoy of Portland State University

11.12.97  llncs.cls        2.2    "general" headings centered; two new elements
                                  for the article header: \email and \homedir;
                                  complete revision of special environments:
                                  \newtheorem replaced with \spnewtheorem,
                                  introduced the theopargself environment;
                                  two column parts made with multicol package;
                                  add ons to work with the hyperref package

07.01.98  llncs.cls        2.2    changed \email to simply switch to \tt

25.03.98  llncs.cls        2.3    new class option "oribibl" to suppress
                                  changes to the thebibliograpy environment
                                  and retain pure LaTeX codes - useful
                                  for most BibTeX applications

16.04.98  llncs.cls        2.3    if option "oribibl" is given, extend the
                                  thebibliograpy hook with "\small", suggested
                                  by Clemens Ballarin, University of Cambridge

20.11.98  llncs.cls        2.4    pagestyle "titlepage" - useful for
                                  compilation of whole LNCS volumes

12.01.99  llncs.cls        2.5    counters of orthogonal numbered special
                                  environments are reset each new contribution

27.04.99  llncs.cls        2.6    new command \thisbottomragged for the
                                  actual page; indention of the footnote
                                  made variable with \fnindent (default 1em);
                                  new command \url that copys its argument

 2.03.00  llncs.cls        2.7    \figurename and \tablename made compatible
                                  to babel, suggested by Jo Hereth, TU Darmstadt;
                                  definition of \url moved \AtBeginDocument
                                  (allows for url package of Donald Arseneau),
                                  suggested by Manfred Hauswirth, TU of Vienna;
                                  \large for part entries in the TOC

16.04.00  llncs.cls        2.8    new option "orivec" to preserve the original
                                  vector definition, read "arrow" accent

17.01.01  llncs.cls        2.9    hardwired texts made polyglot,
                                  available languages: english (default),
                                  french, german - all are "babel-proof"

20.06.01  splncs.bst              public release of a BibTeX style for LNCS,
                                  nobly provided by Jason Noble

14.08.01  llncs.cls        2.10   TOC: authors flushleft,
                                  entries without hyphenation; suggested
                                  by Wiro Niessen, Imaging Center - Utrecht

23.01.02  llncs.cls        2.11   fixed footnote number confusion with
                                  \thanks, numbered institutes, and normal
                                  footnote entries; error reported by
                                  Saverio Cittadini, Istituto Tecnico
                                  Industriale "Tito Sarrocchi" - Siena

28.01.02  llncs.cls        2.12   fixed footnote fix; error reported by
                                  Chris Mesterharm, CS Dept. Rutgers - NJ

28.01.02  llncs.cls        2.13   fixed the fix (programmer needs vacation)

17.08.04  llncs.cls        2.14   TOC: authors indented, smart \and handling
                                  for the TOC suggested by Thomas Gabel
                                  University of Osnabrueck

07.03.06  splncs.bst              fix for BibTeX entries without year; patch
                                  provided by Jerry James, Utah State University

14.06.06  splncs_srt.bst          a sorting BibTeX style for LNCS, feature
                                  provided by Tobias Heindel, FMI Uni-Stuttgart

16.10.06  llncs.dem        2.3    removed affiliations from \tocauthor demo

11.12.07  llncs.doc               note on online visibility of given e-mail address

15.06.09  splncs03.bst            new BibTeX style compliant with the current
                                  requirements, provided by Maurizio "Titto"
                                  Patrignani of Universita' Roma Tre

30.03.10  llncs.cls        2.15   fixed broken hyperref interoperability;
                                  patch provided by Sven Koehler,
                                  Hamburg University of Technology

15.04.10  llncs.cls        2.16   fixed hyperref warning for informatory TOC entries;
                                  introduced \keywords command - finally;
                                  blank removed from \keywordname, flaw reported
                                  by Armin B. Wagner, IGW TU Vienna

15.04.10  llncs.cls        2.17   fixed missing switch "openright" used by \backmatter;
                                  flaw reported by Tobias Pape, University of Potsdam

27.09.13  llncs.cls        2.18   fixed "ngerman" incompatibility; solution provided
                                  by Bastian Pfleging, University of Stuttgart

04.09.17  llncs.cls        2.19   introduced \orcidID command

10.03.18  llncs.cls        2.20   adjusted \doi according to CrossRef requirements;
                                  TOC: removed affiliation numbers

          splncs04.bst            added doi field;
                                  bold journal numbers

          samplepaper.tex         new sample paper

          llncsdoc.pdf            new LaTeX class documentation


==> readme.txt <==
Dear LLNCS user,

The files in this directory belong to the LaTeX2e package for
Lecture Notes in Computer Science (LNCS) of Springer-Verlag.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting


==> reviews.txt <==
----------------------- REVIEW 1 ---------------------
SUBMISSION: 0298
TITLE: Man-in-the-OBD: A modular, protocol agnostic firewall for automotive dongles to enhance privacy and security
AUTHORS: Felix Klement, Henrich C. Pöhls and Stefan Katzenbeisser

----------- Overall evaluation -----------
SCORE: 2 (accept)
----- TEXT:
This paper presents a firewall for bidirectional filtering and modification of On-Board-Diagnostics-II (OBD-II) data, which are data sent to and from automobiles.  Many security vulnerabilities exist based on OBD-II traffic, as the paper describes.  The presented firewall appears to be the first firewall for OBD-II that is bidirectional and that enables enforcement of finer-grained policies than simply allowing or disallowing all traffic.  The firewall is implemented for outbound traffic using the Controller Area Network (CAN) protocol.  Evaluation of the implementation shows that the performance is acceptable and the firewall is effective.  I therefore consider the contributions worthwhile and interesting.  Minor suggestion: Some of the text in Figure 2 may need to be enlarged to make it readable when the paper is printed.



----------------------- REVIEW 2 ---------------------
SUBMISSION: 0298
TITLE: Man-in-the-OBD: A modular, protocol agnostic firewall for automotive dongles to enhance privacy and security
AUTHORS: Felix Klement, Henrich C. Pöhls and Stefan Katzenbeisser

----------- Overall evaluation -----------
SCORE: 1 (weak accept)
----- TEXT:
The contribution of the proposal is technically sound but quite simplistic. The major drawbacks include limited discussion regarding the technical challenges and contributions of the proposal, such as comparing the proposed architecture with known approaches, and an implementation based on a quite powerful and expensive hardware for the vehicular setting. An optimized implementation for cheaper boards would be more realistic for an actual deployment. On the positive side, the threat analysis following established models is interesting.

The authors could elaborate on the following questions and comments to improve the paper:

- drivers privacy is mentioned as an important requirement that motivates the proposal. However, when analyzing security threats privacy is only mentioned associated with '$T_\delta$ Attacker can read communication on CAN-Bus'. This is quite confusing as 'drivers privacy' could refer to the ability of inferring some high-level information from low-level data. Instead, the threat analysis identifies an authorization-related security issue. The authors should disambiguate the 'type of privacy' to which they refer.

- the beginning of Section 5 mentions that the components should run 'in the background', which is quite confusing as I would expect the proposed firewall to run on a dedicated hardware device without other details.

- could it be possible to implement the proposal on cheaper hardware?

- manual configuration seems quite limiting. The authors also mention the possibility of setting firewall filters 'as simply and dynamically' as possible. However, the term 'dynamically' is not discussed properly.

- why a new policy language and not an existing one?

- related work looks at proposals that are technically related to vehicles and to traffic filtering, but it misses the focus on the objective of the proposal, which is mostly on protecting privacy, and on alternative approaches. The authors could also better discuss alternative approaches to protect privacy and trade-offs/drawbacks on approaches based on filtering. 


Some important presentation issues must be fixed if published:

- the introduction misses an overview of the technical challenges and contributions of the proposal

- an important related work ([28]) is cited with errors: there is a typo when the author is mentioned in the text - Rivizi VS Rizvi - and the citation is sometimes missing, such as in the introduction

- some other citations would be needed when discussing (e.g., citations are due when stating that 'already used libraries...are going to be used')

- some grammar issues, in particular: many singular/plural verbs are wrong (e.g., 'Rivizi et al. where he showed...', '...of the author', 'Hoppe et al ... shows', 'the gateways...requires'), and some phrase is badly structured (e.g., 'Practical OBD devices which do offer such inbound filtering or just blocking all access are available on the market')



----------------------- REVIEW 3 ---------------------
SUBMISSION: 0298
TITLE: Man-in-the-OBD: A modular, protocol agnostic firewall for automotive dongles to enhance privacy and security
AUTHORS: Felix Klement, Henrich C. Pöhls and Stefan Katzenbeisser

----------- Overall evaluation -----------
SCORE: 1 (weak accept)
----- TEXT:
This work discusses the security of CAN or OBD-II, and proposed a type of attack - Man-in-the-OBD, revealing that without any means to authenticate messages from the car’s electronic control units. It shows that the OBD-II interface is able to serve the dongle manipulated values without it noticing the falsification.

The work firstly analyzed the current security mechanism, and then figured out the possibility of Man-in-the-OBD. The related work was well-provided, e.g., Table 1.

An evaluation and several tests were given. While some future work can be discussed.
